Atomistic Simulations of Wetting Dynamics of Water Nanodroplets on Nanotextured Titanium: Implications for Medical Implants

The development of high-performance biomedical implants requires a deep understanding of the molecular interactions between water molecules and titanium (Ti) surfaces. In this study, fully atomistic molecular dynamics simulations were used to study the static and dynamic wetting behavior of water nanodroplets on both flat and femtosecond laser-induced nanotextured Ti surfaces. Our findings reveal a clear transition from Wenzel to Cassie-Baxter wetting states as surface roughness increases, significantly affecting droplet spreading. We also observe the damping of nanodroplet vibrations and a roughness-dependent shift toward hydrophobicity, driven by stronger atomic interactions between water molecules and surface atoms. Furthermore, the interaction energy between water droplets and nano-textured Ti surfaces decreases with increasing roughness, reinforcing the observed changes in wettability. The discrepancies observed between classical wetting models and nanoscale behavior emphasize the limitations of current theoretical approaches and the importance of developing more advanced models. This study provides valuable insights into optimizing Ti surface properties for improved implant performance through controlled wettability.

==> pisika.dat <==
\usepackage{latexsym}      % needed math symbols
\usepackage{hyperref}
\hypersetup{
 colorlinks=true,
 citecolor=blue,
 linkcolor=blue,
 urlcolor=blue,
 pdfpagemode=UseNone,
 pdfstartview=FitH}
\usepackage{graphicx}      % for importing eps figures
\usepackage{amsmath}       % for advanced math symbols
\usepackage[affil-it]{authblk} 			% found in preprint bundle package, http://ctan.org/pkg/preprint
\usepackage[margin=2cm]{geometry} % paper and margin formats as set by SPP

\parindent 0.5cm    % paragraphs indent

% authblk style
\renewcommand\Authfont{\large}
\renewcommand\Affilfont{\normalsize	\itshape}
\setlength{\affilsep}{5pt}

% for abstract style
\makeatletter
\newbox\abstract@box
\renewenvironment{abstract}
  {\global\setbox\abstract@box=\vbox\bgroup
     \hsize=\textwidth\linewidth=\textwidth
    \small
    \begin{center}%
    {\bfseries \abstractname\vspace{-.5em}\vspace{\z@}}%
    \end{center}%
    \quotation}
  {\endquotation\egroup}
\expandafter\def\expandafter\@maketitle\expandafter{\@maketitle
  \ifvoid\abstract@box\else\unvbox\abstract@box\if@twocolumn\vskip1.5em\fi\fi}
\makeatother
\providecommand{\keywords}[1]{\noindent \mdseries{{Keywords:}} #1}
\providecommand{\DOI}[1]{\vspace{1\baselineskip}}
\providecommand{\dateline}[1]{\vspace*{-1\baselineskip}\normalsize Submitted: #1\vspace*{-1.5\baselineskip}}



% for section formatting style
\makeatletter
\renewcommand\section{\@startsection
   {section}{1}{0pt}%
   {-\baselineskip}%
   {0.1\baselineskip}%
   {\normalfont\bfseries}}%
\makeatother
\renewcommand\thesection{\arabic{section}}

% for the figure and tables, captions
\usepackage{booktabs}
\usepackage{dcolumn}
\newcolumntype{d}[1]{D{.}{.}{#1}}

\usepackage{caption}
\captionsetup[table]{position=above,font={rm,small}}
\captionsetup[figure]{font={rm,small}}

% for citations formatting style
\usepackage[numbers,square,sort&compress]{natbib}
\setlength\bibsep{1pt}

%%for first page styling 
\usepackage{fancyhdr}
\fancypagestyle{titlestyle}
{
\renewcommand{\headrulewidth}{0pt}
\renewcommand{\footrulewidth}{0pt}
\fancyhf[l]{{\scshape Submitted to Pisika}}
\fancyhf[c]{ }
\fancyhf[r]{ }
\fancyfoot[l]{\scshape Samahang Pisika ng Pilipinas}
\fancyfoot[c]{1}
\fancyfoot[r]{\scshape Physics Society of the Philippines}
}

% styling for the second page onwards
\renewcommand{\headrulewidth}{0.1pt}
\renewcommand{\footrulewidth}{0.1pt}
\fancyhf[l]{\small{ Submitted to Pisika} }
\fancyhf[r]{\small \scshape \ShortAuthorList}
\fancyhf[c]{ \small }
\fancyfoot[l]{\small \scshape Samahang Pisika ng Pilipinas}
\fancyfoot[c]{\small \thepage}
\fancyfoot[r]{\small }
\pagestyle{fancy}

% other packages and macros
\usepackage{bm}
\renewcommand{\vec}[1]{\text{\bfseries #1}}



==> pisika1.dat <==
\usepackage{latexsym}      % needed math symbols
\usepackage{hyperref}
\hypersetup{
 colorlinks=true,
 citecolor=blue,
 linkcolor=blue,
 urlcolor=blue,
 pdfpagemode=UseNone,
 pdfstartview=FitH}
\usepackage{graphicx}      % for importing eps figures
\usepackage{amsmath}       % for advanced math symbols
\usepackage[affil-it]{authblk} 			% found in preprint bundle package, http://ctan.org/pkg/preprint
\usepackage[margin=2cm]{geometry} % paper and margin formats as set by SPP

\parindent 0.5cm    % paragraphs indent

% authblk style
\renewcommand\Authfont{\large}
\renewcommand\Affilfont{\normalsize	\itshape}
\setlength{\affilsep}{5pt}

% for abstract style
\makeatletter
\newbox\abstract@box
\renewenvironment{abstract}
  {\global\setbox\abstract@box=\vbox\bgroup
     \hsize=\textwidth\linewidth=\textwidth
    \small
    \begin{center}%
    {\bfseries \abstractname\vspace{-.5em}\vspace{\z@}}%
    \end{center}%
    \quotation}
  {\endquotation\egroup}
\expandafter\def\expandafter\@maketitle\expandafter{\@maketitle
  \ifvoid\abstract@box\else\unvbox\abstract@box\if@twocolumn\vskip1.5em\fi\fi}
\makeatother
\providecommand{\keywords}[1]{\noindent \mdseries{{Keywords:}} #1}
\providecommand{\DOI}[1]{\vspace{1\baselineskip}}
\providecommand{\dateline}[1]{\vspace*{-1\baselineskip}\normalsize Submitted: #1\vspace*{-1.5\baselineskip}}



% for section formatting style
\makeatletter
\renewcommand\section{\@startsection
   {section}{1}{0pt}%
   {-\baselineskip}%
   {0.1\baselineskip}%
   {\normalfont\bfseries}}%
\makeatother
\renewcommand\thesection{\arabic{section}}

% for the figure and tables, captions
\usepackage{booktabs}
\usepackage{dcolumn}
\newcolumntype{d}[1]{D{.}{.}{#1}}

\usepackage{caption}
\captionsetup[table]{position=above,font={rm,small}}
\captionsetup[figure]{font={rm,small}}

% for citations formatting style
\usepackage[numbers,square,sort&compress]{natbib}
\setlength\bibsep{1pt}

%%for first page styling 
\usepackage{fancyhdr}
\fancypagestyle{titlestyle}
{
\renewcommand{\headrulewidth}{0pt}
\renewcommand{\footrulewidth}{0pt}
\fancyhf[l]{{}}
\fancyhf[c]{ }
\fancyhf[r]{ }
\fancyfoot[l]{}
\fancyfoot[c]{1}
\fancyfoot[r]{}
}

% styling for the second page onwards
\renewcommand{\headrulewidth}{0.1pt}
\renewcommand{\footrulewidth}{0.1pt}
\fancyhf[l]{\small{} }
\fancyhf[r]{}
\fancyhf[c]{ \small }
\fancyfoot[l]{}
\fancyfoot[c]{\small \thepage}
\fancyfoot[r]{\small }
\pagestyle{fancy}

% other packages and macros
\usepackage{bm}
\renewcommand{\vec}[1]{\text{\bfseries #1}}


